A Hierarchical A-Posteriori Error Estimatorfor the Reduced Basis Method

In this contribution we are concerned with tight a posteriori error estimation for projection based model order reduction of $\inf$-$\sup$ stable parameterized variational problems. In particular, we consider the Reduced Basis Method in a Petrov-Galerkin framework, where the reduced approximation spaces are constructed by the (weak) Greedy algorithm. We propose and analyze a hierarchical a posteriori error estimator which evaluates the difference of two reduced approximations of different accuracy. Based on the a priori error analysis of the (weak) Greedy algorithm, it is expected that the hierarchical error estimator is sharp with efficiency index close to one, if the Kolmogorov N-with decays fast for the underlying problem and if a suitable saturation assumption for the reduced approximation is satisfied. We investigate the tightness of the hierarchical a posteriori estimator both from a theoretical and numerical perspective. For the respective approximation with higher accuracy we study and compare basis enrichment of Lagrange- and Taylor-type reduced bases. Numerical experiments indicate the efficiency for both, the construction of a reduced basis using the hierarchical error estimator in a weak Greedy algorithm, and for tight online certification of reduced approximations. This is particularly relevant in cases where the $\inf$-$\sup$ constant may become small depending on the parameter. In such cases a standard residual-based error estimator -- complemented by the successive constrained method to compute a lower bound of the parameter dependent $\inf$-$\sup$ constant -- may become infeasible.

==> Basisgen_Strong_N=1-10_M=N+2_1000_random_sampling_points.txt <==
time	eta
0.000616488510000   	2.379172509779774
0.000613965511000   	1.798422696887345
0.000619530832000   	2.522590808087894
0.000620296878000   	1.354708343615665
0.000625752362000   	1.018451501700922
0.000629264589000   	1.163484129261590
0.000640301476000   	1.208798210212447
0.000638918326000   	1.140753740503501
0.000658982133000   	1.112358667630283
0.000672865754000   	1.013694637039545

==> Basisgen_Strong_N=1-11_M=N+1_1000_random_sampling_points.txt <==
time	eta
0.000608124050000  	30.305168113701139
0.000616975366000   	9.878242193122761
0.000615674002000  	22.944302932690725
0.000614783706000   	8.876984367593275
0.000620455407000   	1.255056906844900
0.000625659815000   	1.184999852989919
0.000632377448000   	5.207668409451347
0.000632328972000   	2.834392221478085
0.000636514994000   	6.019883023572202
0.000655346198000   	1.369294277549398
0.000675476135000   	1.262052518123860

==> Basisgen_Strong_N=1-9_M=N+3_1000_random_sampling_points.txt <==
time	eta
0.000616875543000   	1.851818286774073
0.000616632774000   	1.359955071642494
0.000617636953000   	1.126210687971070
0.000625270735000   	1.016509897436748
0.000629629660000   	1.010006544469111
0.000635433067000   	1.019271907089392
0.000641469585000   	1.060754503868891
0.000654395616000   	1.029514635620734
0.000675108524000   	1.008571391570369

==> Basisgen_Strong_scm_1000_random_sampling_points.txt <==
time	eta
0.017559289996000	1.289846028281745
0.014827599950000	1.476326996699431
0.014762624786000   	1.741803065710706
0.014783905416000   	1.478520092534048
0.014744885961000   	1.565147255995808
0.014919055949000   	1.798303666580285
0.015238852147000   	2.181246436267354
0.014893450291000   	1.889742005979775
0.015076041489000   	1.873850373512585
0.014902571178000   	1.667825546877907
0.015228172544000   	2.304271617213076

==> HeHo_1_5_Basisgen_Strong_HeHo_Av_Err_data_M=N+1.txt <==
N	err	std	hier	
1	2.919107e-01	3.528010e-01	4.138256e-01	
2	2.930378e-02	5.002235e-02	7.646580e-02	
3	8.456907e-03	1.258704e-02	9.402220e-03	
4	3.610319e-04	6.901260e-04	5.660641e-04	
5	3.384910e-05	7.863898e-05	3.653221e-05	


==> HeHo_1_5_Basisgen_Strong_HeHo_Av_Err_data_M=N+2.txt <==
N	err	std	hier	
1	2.861570e-01	3.553176e-01	3.239072e-01	
2	2.856923e-02	4.867500e-02	3.056812e-02	
3	7.977901e-03	1.216320e-02	8.121582e-03	
4	4.077922e-04	7.675411e-04	4.120585e-04	
5	3.941268e-05	8.808242e-05	4.033592e-05	


==> HeHo_1_5_ScatterPlot_Basisgen_Strong_N=3_M=N+1_M=N+2_M=N+3_mean_time_over_mean_efficiency_hier_err_est_1000_random_sampling_points.txt <==
time	M
4.890303e-04	1.116300e+00	
5.491289e-04	1.017936e+00	
5.514486e-04	1.000778e+00

==> HeHo_1_5_ScatterPlot_Basisgen_Strong_N=3_mean_time_over_mean_efficiency_std_err_est_1000_random_sampling_points.txt <==
time	scmTOL
1.479775e-02	3.791049e+00	
1.756380e-02	3.632035e+00	
1.506467e-02	3.637933e+00	


==> HeHo_1_5_ScatterPlot_Basisgen_Strong_N=4_M=N+1_M=N+2_mean_time_over_mean_efficiency_hier_err_est_1000_random_sampling_points.txt <==
time	M
4.914270e-04	1.532253e+00	
5.488738e-04	1.012551e+00	


==> HeHo_1_5_ScatterPlot_Basisgen_Strong_N=4_mean_time_over_mean_efficiency_std_err_est_1000_random_sampling_points.txt <==
time	scmTOL
1.420230e-02	5.577807e+00	
2.645561e-02	5.377622e+00	
1.606426e-02	5.321590e+00	


==> HeHo_90_100_Basisgen_Hier_Helmholtz_90_100_2Ableitungen.txt <==
N	err	std	hier	
1	1.812070e-02	1.020046e-01	9.301656e-02	
2	9.392881e-03	3.057815e-02	2.293246e-01	
3	8.201942e-03	1.489537e-02	1.225572e-02	
4	3.163980e-03	5.790977e-03	3.603131e-03	
5	1.704594e-03	3.457558e-03	1.705035e-03	
6	2.441147e-04	8.078963e-04	2.444490e-04	
7	9.938318e-05	4.157839e-04	9.955380e-05	
8	1.524496e-05	8.160126e-05	1.563028e-05	
9	3.396029e-06	2.636691e-05	3.441133e-06	
10	1.733203e-07	1.354499e-05	1.891232e-07	
11	1.289188e-07	1.330246e-05	1.341754e-07	
12	1.458138e-07	1.343485e-05	1.519050e-07		


==> HeHo_90_100_Basisgen_Hier_Helmholtz_90_100_3Ableitungen.txt <==
N	err	std	hier	
1	1.826021e-02	1.055463e-01	8.738143e-02	
2	7.822370e-03	2.458530e-02	2.503319e-02	
3	5.877678e-03	1.469665e-02	6.608106e-03	
4	2.259320e-03	4.626110e-03	2.259402e-03	
5	1.166819e-03	2.461292e-03	1.166969e-03	
6	1.602502e-04	5.304025e-04	1.607191e-04	
7	8.397750e-05	2.900558e-04	8.441963e-05	
8	1.921241e-05	1.002431e-04	1.952495e-05	
9	2.369909e-06	2.043187e-05	2.455943e-06	
10	1.642732e-07	1.362707e-05	1.711178e-07	
11	1.444852e-08	1.339401e-05	1.474006e-08	
12	1.769552e-08	1.334214e-05	1.849515e-08	


==> HeHo_90_100_Basisgen_Strong_heho_90_100_Strong_M=N+2.txt <==
N	err	std	hier	
1	1.825939e-02	9.743771e-02	4.884846e-02	
2	9.617576e-03	3.093184e-02	8.227090e-02	
3	4.890012e-03	1.297819e-02	-3.051830e-02	
4	2.538243e-03	5.665779e-03	6.949293e-03	
5	1.641343e-03	2.922166e-03	2.166714e-03	
6	2.113760e-04	7.975234e-04	2.685648e-04	
7	8.922323e-05	3.728531e-04	1.114549e-04	


==> HeHo_90_100_Basisgen_Strong_heho_90_100_Strong_M=N+3.txt <==
N	err	std	hier	
1	1.792382e-02	9.041820e-02	3.186299e-02	
2	8.863298e-03	2.614883e-02	-7.189654e-02	
3	5.312522e-03	1.377834e-02	7.728546e-03	
4	2.661350e-03	6.068088e-03	3.590822e-03	
5	1.563424e-03	2.733364e-03	1.635722e-03	
6	1.886436e-04	7.174120e-04	1.990080e-04	
7	1.161614e-04	4.703856e-04	1.171080e-04	


==> HeHo_95_100_Basisgen_Strong_HeHo_Av_Err_data_M=N+1.txt <==
N	err	std	hier	
1	1.396061e-02	3.055853e-02	4.104612e-02	
2	4.456065e-03	9.759596e-03	1.997745e-02	
3	1.733769e-03	3.768904e-03	5.436585e-03	
4	2.451080e-04	5.840429e-04	4.812259e-03	
5	1.773567e-04	3.556521e-04	2.349788e-04	
6	8.599789e-06	5.317352e-05	1.066558e-05


==> HeHo_95_100_Basisgen_Strong_HeHo_Av_Err_data_M=N+2.txt <==
N	err	std	hier	
1	1.360518e-02	2.838026e-02	2.962675e-02	
2	4.911444e-03	1.119314e-02	7.368883e-03	
3	1.621314e-03	3.589110e-03	2.585624e-03	
4	2.538478e-04	6.404029e-04	2.750823e-04	
5	1.410473e-04	3.012639e-04	1.431978e-04	
6	8.600306e-06	5.190248e-05	8.675028e-06	


==> HeHo_95_100_SCM_conv_scm.txt <==
N	eta	
1	7.316209e+04	
2	7.488557e+04	
3	7.665757e+04	
4	7.836419e+04	
5	8.005068e+04	
6	8.184597e+04	
7	8.328794e+04	
8	2.475190e+02	
9	2.438522e+02	
10	2.405550e+02	
11	2.373117e+02	
12	2.334835e+02	
13	2.296450e+02	
14	2.102263e+02	
15	9.528978e+01	
16	9.389082e+01	
17	9.271737e+01	
18	9.133984e+01	
19	8.976218e+01	
20	8.839955e+01	
21	7.666643e+01	
22	4.874133e+01	
23	4.802707e+01	
24	4.732439e+01	
25	4.677550e+01	
26	4.607180e+01	
27	4.522795e+01	
28	4.290615e+01	
29	2.908989e+01	
30	2.866482e+01	
31	2.836347e+01	
32	2.793865e+01	
33	2.739914e+01	
34	2.698548e+01	
35	2.254114e+01	
36	2.155369e+01	
37	2.123881e+01	
38	2.092751e+01	
39	2.061542e+01	
40	2.030387e+01	
41	1.999728e+01	
42	1.769346e+01	
43	1.354928e+01	
44	1.335132e+01	
45	1.315598e+01	
46	1.304324e+01	
47	1.284653e+01	
48	1.257226e+01	
49	1.179113e+01	
50	1.158662e+01	
51	1.141731e+01	
52	1.125049e+01	
53	1.108399e+01	
54	1.091715e+01	
55	1.075219e+01	
56	1.024688e+01	
57	7.752971e+00	
58	7.639809e+00	
59	7.590884e+00	
60	7.476901e+00	
61	7.301977e+00	
62	7.191969e+00	
63	7.064791e+00	
64	6.961701e+00	
65	6.859290e+00	
66	6.756503e+00	
67	6.654343e+00	
68	6.554053e+00	
69	5.937588e+00	
70	5.650861e+00	
71	5.568391e+00	
72	5.494275e+00	
73	5.486644e+00	
74	5.404609e+00	
75	5.322930e+00	
76	5.274574e+00	
77	5.242694e+00	
78	5.197614e+00	
79	5.121447e+00	
80	5.045044e+00	
81	4.968842e+00	
82	4.893909e+00	
83	4.594817e+00	
84	4.350370e+00	
85	3.501800e+00	
86	3.450704e+00	
87	3.400183e+00	
88	3.349556e+00	
89	3.331377e+00	
90	3.299011e+00	
91	3.282745e+00	
92	3.249259e+00	
93	3.234736e+00	
94	3.228370e+00	
95	3.179694e+00	
96	3.091261e+00	
97	3.029310e+00	
98	2.956397e+00	
99	2.913236e+00	
100	2.909834e+00	
101	2.879231e+00	
102	2.870669e+00	
103	2.837185e+00	
104	2.828119e+00	
105	2.795752e+00	
106	2.785510e+00	
107	2.754379e+00	
108	2.743448e+00	
109	2.712928e+00	
110	2.671957e+00	
111	2.634263e+00	
112	2.522198e+00	
113	1.963243e+00	
114	1.938309e+00	
115	1.934592e+00	
116	1.932369e+00	
117	1.909172e+00	
118	1.904174e+00	
119	1.876093e+00	
120	1.848994e+00	
121	1.847926e+00	
122	1.821149e+00	
123	1.819992e+00	
124	1.804795e+00	
125	1.792582e+00	
126	1.778467e+00	
127	1.752276e+00	
128	1.743542e+00	
129	1.725991e+00	
130	1.718111e+00	
131	1.699904e+00	
132	1.692840e+00	
133	1.674298e+00	
134	1.667477e+00	
135	1.642274e+00	
136	1.617533e+00	
137	1.518389e+00	
138	1.461575e+00	
139	1.418539e+00	
140	1.417098e+00	
141	1.397847e+00	
142	1.396429e+00	
143	1.379018e+00	
144	1.377643e+00	
145	1.377328e+00	
146	1.375911e+00	
147	1.356740e+00	
148	1.355320e+00	
149	1.336241e+00	
150	1.336014e+00	
151	1.334838e+00	
152	1.316527e+00	
153	1.316105e+00	
154	1.314729e+00	
155	1.310041e+00	
156	1.297217e+00	
157	1.290932e+00	
158	1.277848e+00	
159	1.272016e+00	
160	1.258548e+00	
161	1.253045e+00	
162	1.239579e+00	
163	1.234124e+00	
164	1.215519e+00	
165	1.164386e+00	
166	1.139586e+00	
167	1.090922e+00	
168	1.089956e+00	
169	8.881263e-01	
170	8.751685e-01	
171	8.666235e-01	
172	8.623531e-01	
173	8.539783e-01	
174	8.495042e-01	
175	8.450897e-01	
176	8.414812e-01	
177	8.366825e-01	
178	8.327584e-01	
179	8.289555e-01	
180	8.240707e-01	
181	8.240667e-01	
182	8.205759e-01	
183	8.164484e-01	
184	8.120456e-01	
185	8.090233e-01	
186	8.083735e-01	
187	8.041363e-01	
188	8.001727e-01	
189	7.968266e-01	
190	7.961814e-01	
191	7.841729e-01	
192	7.688579e-01	
193	7.646895e-01	
194	7.486373e-01	
195	7.407636e-01	
196	7.402196e-01	
197	7.299492e-01	
198	7.294173e-01	
199	7.289112e-01	
200	7.283855e-01	
201	7.212459e-01	
202	7.207262e-01	
203	7.192851e-01	
204	7.187568e-01	
205	7.107138e-01	
206	7.102023e-01	
207	7.086255e-01	
208	7.080961e-01	
209	7.003382e-01	
210	6.998305e-01	
211	6.979532e-01	
212	6.974254e-01	
213	6.899773e-01	
214	6.894674e-01	
215	6.874148e-01	
216	6.868960e-01	
217	6.795969e-01	
218	6.790902e-01	
219	6.693323e-01	
220	6.692505e-01	
221	6.688354e-01	
222	6.500238e-01	
223	6.317612e-01	
224	6.313392e-01	
225	4.932628e-01	
226	4.917355e-01	
227	4.914424e-01	
228	4.911479e-01	
229	4.858448e-01	
230	4.845582e-01	
231	4.842675e-01	
232	4.839750e-01	
233	4.774130e-01	
234	4.771198e-01	
235	4.756373e-01	
236	4.702396e-01	
237	4.699488e-01	
238	4.686957e-01	
239	4.631332e-01	
240	4.628465e-01	
241	4.625589e-01	
242	4.617877e-01	
243	4.595072e-01	
244	4.561598e-01	
245	4.558749e-01	
246	4.555940e-01	
247	4.548537e-01	
248	4.528026e-01	
249	4.479794e-01	
250	4.461326e-01	
251	4.441774e-01	
252	4.439245e-01	
253	4.412313e-01	
254	4.394396e-01	
255	4.376983e-01	
256	4.374488e-01	
257	4.327977e-01	
258	4.312575e-01	
259	4.310087e-01	
260	4.285594e-01	
261	4.262786e-01	
262	4.247951e-01	
263	4.245462e-01	
264	4.223088e-01	
265	4.183738e-01	
266	4.181283e-01	
267	4.160965e-01	
268	4.120731e-01	
269	4.118320e-01	
270	4.098637e-01	
271	4.036703e-01	
272	3.975913e-01	
273	3.873085e-01	
274	3.728022e-01	
275	3.726090e-01	
276	3.586570e-01	
277	3.550529e-01	
278	3.548749e-01	
279	3.546910e-01	
280	3.545115e-01	
281	3.498738e-01	
282	3.496967e-01	
283	3.495212e-01	
284	3.493427e-01	
285	3.449984e-01	
286	3.448283e-01	
287	3.447420e-01	
288	3.446570e-01	
289	3.445628e-01	
290	3.444846e-01	
291	3.443851e-01	
292	3.442081e-01	
293	3.410251e-01	
294	3.395890e-01	
295	3.394116e-01	
296	3.392319e-01	
297	3.390538e-01	
298	3.360518e-01	
299	3.344603e-01	
300	3.342852e-01	
301	3.341082e-01	
302	3.339326e-01	
303	3.311214e-01	
304	3.294183e-01	
305	3.292456e-01	
306	3.290734e-01	
307	3.289011e-01	
308	3.278724e-01	
309	3.277132e-01	
310	3.275522e-01	
311	3.261740e-01	
312	3.230901e-01	
313	3.229316e-01	
314	3.227745e-01	
315	3.212481e-01	
316	3.183543e-01	
317	3.182000e-01	
318	3.180439e-01	
319	3.164074e-01	
320	3.136072e-01	
321	3.134527e-01	
322	3.132956e-01	
323	3.088738e-01	
324	3.087168e-01	
325	3.085612e-01	
326	3.042184e-01	
327	3.040636e-01	
328	3.039108e-01	
329	2.913701e-01	
330	2.912379e-01	
331	2.911038e-01	
332	2.792089e-01	
333	2.789603e-01	
334	2.788363e-01	
335	2.666344e-01	
336	2.663997e-01	
337	2.278140e-01	
338	2.244914e-01	
339	2.212004e-01	
340	2.179040e-01	
341	2.167668e-01	
342	2.166779e-01	
343	2.165959e-01	
344	2.165072e-01	
345	2.146159e-01	
346	2.136020e-01	
347	2.135178e-01	
348	2.134333e-01	
349	2.133508e-01	
350	2.113805e-01	
351	2.104766e-01	
352	2.103947e-01	
353	2.103110e-01	
354	2.102232e-01	
355	2.075123e-01	
356	2.073464e-01	
357	2.072639e-01	
358	2.071799e-01	
359	2.070932e-01	
360	2.061711e-01	
361	2.060958e-01	
362	2.060147e-01	
363	2.043876e-01	
364	2.042190e-01	
365	2.041358e-01	
366	2.040537e-01	
367	2.039689e-01	
368	2.031643e-01	
369	2.030884e-01	
370	2.030089e-01	
371	2.011409e-01	
372	2.010556e-01	
373	2.009723e-01	
374	2.008935e-01	
375	2.001935e-01	
376	2.001153e-01	
377	2.000380e-01	
378	1.974723e-01	
379	1.972233e-01	
380	1.970638e-01	
381	1.942529e-01	
382	1.940931e-01	
383	1.913178e-01	
384	1.912421e-01	
385	1.911678e-01	
386	1.874925e-01	
387	1.873583e-01	
388	1.872922e-01	
389	1.872225e-01	
390	1.871550e-01	
391	1.855253e-01	
392	1.853885e-01	
393	1.853216e-01	
394	1.852538e-01	
395	1.851851e-01	
396	1.851133e-01	
397	1.828128e-01	
398	1.826822e-01	
399	1.826144e-01	
400	1.825473e-01	
401	1.824813e-01	
402	1.824145e-01	
403	1.801446e-01	
404	1.800144e-01	
405	1.799469e-01	
406	1.798806e-01	
407	1.798144e-01	
408	1.797487e-01	
409	1.774777e-01	
410	1.773470e-01	
411	1.772803e-01	
412	1.772143e-01	
413	1.771498e-01	
414	1.771383e-01	
415	1.770843e-01	
416	1.770100e-01	
417	1.752765e-01	
418	1.751545e-01	
419	1.748085e-01	
420	1.746768e-01	
421	1.746125e-01	
422	1.745466e-01	
423	1.744774e-01	
424	1.744114e-01	
425	1.727158e-01	
426	1.725935e-01	
427	1.721675e-01	
428	1.720382e-01	
429	1.719767e-01	
430	1.719110e-01	
431	1.718446e-01	
432	1.717796e-01	
433	1.701960e-01	
434	1.700729e-01	
435	1.676793e-01	
436	1.675532e-01	
437	1.674764e-01	
438	1.674220e-01	
439	1.673632e-01	
440	1.651579e-01	
441	1.650360e-01	
442	1.626616e-01	
443	1.625425e-01	
444	1.578895e-01	
445	1.578351e-01	
446	1.577809e-01	
447	1.577316e-01	
448	1.576787e-01	
449	1.272041e-01	
450	1.271257e-01	
451	1.270486e-01	
452	1.253443e-01	
453	1.252668e-01	
454	1.251948e-01	
455	1.234953e-01	
456	1.234224e-01	
457	1.233832e-01	
458	1.233445e-01	
459	1.216402e-01	
460	1.215654e-01	
461	1.215270e-01	
462	1.214904e-01	
463	1.198038e-01	
464	1.197274e-01	
465	1.196551e-01	
466	1.188601e-01	
467	1.188268e-01	
468	1.187898e-01	
469	1.187563e-01	
470	1.186868e-01	
471	1.186138e-01	
472	1.179989e-01	
473	1.179259e-01	
474	1.178539e-01	
475	1.171258e-01	
476	1.170924e-01	
477	1.170567e-01	
478	1.170210e-01	
479	1.169536e-01	
480	1.168777e-01	
481	1.154015e-01	
482	1.153696e-01	
483	1.153330e-01	
484	1.152980e-01	
485	1.152281e-01	
486	1.136695e-01	
487	1.136342e-01	
488	1.135965e-01	
489	1.135643e-01	
490	1.134953e-01	
491	1.119503e-01	
492	1.119168e-01	
493	1.118857e-01	
494	1.118491e-01	
495	1.117801e-01	
496	1.117086e-01	
497	1.111321e-01	
498	1.111018e-01	
499	1.110680e-01	
500	1.110378e-01	
501	1.110056e-01	
502	1.109732e-01	
503	1.102612e-01	
504	1.102290e-01	
505	1.101978e-01	
506	1.101657e-01	
507	1.100944e-01	
508	1.100273e-01	
509	1.095120e-01	
510	1.094805e-01	
511	1.094481e-01	
512	1.094160e-01	
513	1.093863e-01	
514	1.093551e-01	
515	1.079002e-01	
516	1.078689e-01	
517	1.078364e-01	
518	1.078064e-01	
519	1.077756e-01	
520	1.077451e-01	
521	1.062848e-01	
522	1.062527e-01	
523	1.062212e-01	
524	1.061903e-01	
525	1.061596e-01	
526	1.061291e-01	
527	1.046776e-01	
528	1.046466e-01	
529	1.046152e-01	
530	1.045847e-01	
531	1.045584e-01	
532	1.045234e-01	
533	1.032213e-01	
534	1.031011e-01	
535	1.030711e-01	
536	1.030409e-01	
537	1.030111e-01	
538	1.029811e-01	
539	1.029478e-01	
540	1.017157e-01	
541	1.002195e-01	
542	9.871797e-02	
543	9.722663e-02	
544	9.694708e-02	
545	9.689753e-02	
546	9.687035e-02	
547	9.684619e-02	
548	9.576438e-02	
549	8.971388e-02	
550	8.966945e-02	
551	8.962837e-02	
552	8.957877e-02	
553	8.955781e-02	
554	8.953712e-02	
555	8.951181e-02	
556	8.946328e-02	
557	8.868072e-02	
558	8.865863e-02	
559	8.863745e-02	
560	8.861462e-02	
561	8.858880e-02	
562	8.856869e-02	
563	8.854173e-02	
564	8.851955e-02	
565	8.849905e-02	
566	8.738894e-02	
567	8.736819e-02	
568	8.734353e-02	
569	8.731916e-02	
570	8.730050e-02	
571	8.727610e-02	
572	8.725431e-02	
573	8.723164e-02	
574	8.721108e-02	
575	8.610695e-02	
576	8.608373e-02	
577	8.606076e-02	
578	8.604004e-02	
579	8.601575e-02	
580	8.599432e-02	
581	8.597407e-02	
582	8.595204e-02	
583	8.592729e-02	
584	8.481925e-02	
585	8.479732e-02	
586	8.477378e-02	
587	8.475147e-02	
588	8.472924e-02	
589	8.470903e-02	
590	8.468749e-02	
591	8.466046e-02	
592	8.463954e-02	
593	8.353761e-02	
594	8.351706e-02	
595	8.349523e-02	
596	8.347446e-02	
597	8.345024e-02	
598	8.343004e-02	
599	8.340950e-02	
600	8.338371e-02	
601	8.336360e-02	
602	8.283810e-02	
603	8.279668e-02	
604	8.275592e-02	
605	8.271397e-02	
606	8.227860e-02	
607	8.225911e-02	
608	8.223761e-02	
609	8.221559e-02	
610	8.219518e-02	
611	8.217027e-02	
612	8.214915e-02	
613	8.212695e-02	
614	8.210649e-02	
615	8.200320e-02	
616	8.198468e-02	
617	8.196160e-02	
618	8.194224e-02	
619	8.192410e-02	
620	8.190647e-02	
621	8.188474e-02	
622	8.080626e-02	
623	8.078655e-02	
624	8.076806e-02	
625	8.074771e-02	
626	8.072826e-02	
627	8.071009e-02	
628	8.068893e-02	
629	7.962126e-02	
630	7.960376e-02	
631	7.958218e-02	
632	7.956200e-02	
633	7.954471e-02	
634	7.952524e-02	
635	7.950860e-02	
636	7.843477e-02	
637	7.842034e-02	
638	7.839814e-02	
639	7.837793e-02	
640	7.835977e-02	
641	7.833934e-02	
642	7.832030e-02	
643	7.725233e-02	
644	7.723493e-02	
645	7.721555e-02	
646	7.719180e-02	
647	7.717232e-02	
648	7.715592e-02	
649	7.713592e-02	
650	7.608978e-02	
651	7.606868e-02	
652	7.604996e-02	
653	7.602888e-02	
654	7.602009e-02	
655	7.601004e-02	
656	7.599497e-02	
657	7.598564e-02	
658	7.597462e-02	
659	7.595194e-02	
660	6.984832e-02	
661	6.983108e-02	
662	6.981409e-02	
663	6.978424e-02	
664	6.976997e-02	
665	6.975459e-02	
666	6.973871e-02	
667	6.972215e-02	
668	6.970618e-02	
669	6.967495e-02	
670	6.964245e-02	
671	6.351097e-02	
672	6.345636e-02	
673	5.705380e-02	
674	5.703371e-02	
675	5.700993e-02	
676	5.698694e-02	
677	5.697701e-02	
678	5.696573e-02	
679	5.622151e-02	
680	5.620143e-02	
681	5.618064e-02	
682	5.615512e-02	
683	5.614370e-02	
684	5.613147e-02	
685	5.540125e-02	
686	5.537782e-02	
687	5.535488e-02	
688	5.533402e-02	
689	5.532293e-02	
690	5.531000e-02	
691	5.461960e-02	
692	5.457632e-02	
693	5.455391e-02	
694	5.453172e-02	
695	5.451191e-02	
696	5.449973e-02	
697	5.448473e-02	
698	5.379749e-02	
699	5.375433e-02	
700	5.373128e-02	
701	5.370816e-02	
702	5.368639e-02	
703	5.367453e-02	
704	5.366401e-02	
705	5.294128e-02	
706	5.291899e-02	
707	5.289752e-02	
708	5.287715e-02	
709	5.286641e-02	
710	5.285684e-02	
711	5.197582e-02	
712	5.141820e-02	
713	5.141060e-02	
714	5.140173e-02	
715	5.138934e-02	
716	5.137915e-02	
717	5.136859e-02	
718	5.136031e-02	
719	5.133760e-02	
720	5.131980e-02	
721	5.129976e-02	
722	5.066624e-02	
723	5.065890e-02	
724	5.064957e-02	
725	5.064101e-02	
726	5.063061e-02	
727	5.062110e-02	
728	5.060855e-02	
729	5.058926e-02	
730	5.057078e-02	
731	5.055005e-02	
732	4.992603e-02	
733	4.991772e-02	
734	4.990609e-02	
735	4.989703e-02	
736	4.988890e-02	
737	4.987999e-02	
738	4.986816e-02	
739	4.984972e-02	
740	4.983033e-02	
741	4.980824e-02	
742	4.918945e-02	
743	4.917565e-02	
744	4.916600e-02	
745	4.914481e-02	
746	4.913616e-02	
747	4.912756e-02	
748	4.910840e-02	
749	4.908908e-02	
750	4.906862e-02	
751	4.844691e-02	
752	4.843712e-02	
753	4.842928e-02	
754	4.840490e-02	
755	4.839493e-02	
756	4.838864e-02	
757	4.836737e-02	
758	4.834832e-02	
759	4.832726e-02	
760	4.771411e-02	
761	4.770537e-02	
762	4.769394e-02	
763	4.768502e-02	
764	4.767608e-02	
765	4.766586e-02	
766	4.765789e-02	
767	4.763675e-02	
768	4.761508e-02	
769	4.759967e-02	
770	4.690098e-02	
771	4.689052e-02	
772	4.688291e-02	
773	4.686661e-02	
774	4.685846e-02	
775	4.685091e-02	
776	4.684194e-02	
777	4.683277e-02	
778	4.682475e-02	
779	4.681567e-02	
780	4.680689e-02	
781	4.679887e-02	
782	4.679047e-02	
783	4.640887e-02	
784	4.639897e-02	
785	4.639105e-02	
786	4.637426e-02	
787	4.636690e-02	
788	4.635886e-02	
789	4.634933e-02	
790	4.634205e-02	
791	4.633192e-02	
792	4.632424e-02	
793	4.631601e-02	
794	4.630626e-02	
795	4.629821e-02	
796	4.628542e-02	
797	4.573052e-02	
798	4.572067e-02	
799	4.571227e-02	
800	4.570337e-02	
801	4.568827e-02	
802	4.567901e-02	
803	4.567197e-02	
804	4.566225e-02	
805	4.565354e-02	
806	4.564943e-02	
807	4.563734e-02	
808	4.562954e-02	
809	4.562280e-02	
810	4.561274e-02	
811	4.506261e-02	
812	4.505309e-02	
813	4.504567e-02	
814	4.502901e-02	
815	4.502179e-02	
816	4.501336e-02	
817	4.500581e-02	
818	4.499649e-02	
819	4.498863e-02	
820	4.497946e-02	
821	4.497084e-02	
822	4.496487e-02	
823	4.495592e-02	
824	4.494684e-02	
825	4.439492e-02	
826	4.438675e-02	
827	4.437851e-02	
828	4.436368e-02	
829	4.435504e-02	
830	4.434587e-02	
831	4.433728e-02	
832	4.432988e-02	
833	4.432210e-02	
834	4.431548e-02	
835	4.430653e-02	
836	4.429834e-02	
837	4.428741e-02	
838	4.428012e-02	
839	4.372749e-02	
840	4.371925e-02	
841	4.371081e-02	
842	4.369486e-02	
843	4.368185e-02	
844	4.367400e-02	
845	4.367154e-02	
846	4.366357e-02	
847	4.365526e-02	
848	4.364617e-02	
849	4.363914e-02	
850	4.362668e-02	
851	4.361882e-02	
852	4.361311e-02	
853	4.306749e-02	
854	4.305969e-02	
855	4.305457e-02	
856	4.303460e-02	
857	4.302553e-02	
858	4.302049e-02	
859	4.301283e-02	
860	4.300505e-02	
861	4.299656e-02	
862	4.298826e-02	
863	4.297953e-02	
864	4.296987e-02	
865	4.296154e-02	
866	4.295307e-02	
867	4.179997e-02	
868	4.179063e-02	
869	4.178051e-02	
870	4.176045e-02	
871	4.174736e-02	
872	4.173712e-02	
873	4.173119e-02	
874	4.172556e-02	
875	4.171938e-02	
876	4.171284e-02	
877	4.170320e-02	
878	4.169888e-02	
879	4.166466e-02	
880	4.125748e-02	
881	4.123226e-02	
882	4.065408e-02	
883	4.062301e-02	
884	4.006115e-02	
885	4.003385e-02	
886	3.946998e-02	
887	3.943881e-02	
888	3.887780e-02	
889	3.885017e-02	
890	3.828847e-02	
891	3.826275e-02	
892	3.716419e-02	
893	3.715501e-02	
894	3.713710e-02	
895	3.713106e-02	
896	3.711781e-02	
897	3.170488e-02	
898	3.169492e-02	
899	3.168986e-02	
900	3.167836e-02	
901	3.167237e-02	
902	3.166709e-02	
903	3.165788e-02	
904	3.165491e-02	
905	3.165015e-02	
906	3.163915e-02	
907	3.163253e-02	
908	3.162832e-02	
909	3.124146e-02	
910	3.123499e-02	
911	3.122355e-02	
912	3.121673e-02	
913	3.120962e-02	
914	3.120608e-02	
915	3.119757e-02	
916	3.119313e-02	
917	3.118392e-02	
918	3.118080e-02	
919	3.117233e-02	
920	3.116865e-02	
921	3.078412e-02	
922	3.077312e-02	
923	3.076591e-02	
924	3.075547e-02	
925	3.074814e-02	
926	3.074442e-02	
927	3.073924e-02	
928	3.073310e-02	
929	3.072340e-02	
930	3.072013e-02	
931	3.071389e-02	
932	3.070924e-02	
933	3.070666e-02	
934	3.031845e-02	
935	3.030939e-02	
936	3.030559e-02	
937	3.029123e-02	
938	3.028939e-02	
939	3.028554e-02	
940	3.027233e-02	
941	3.026819e-02	
942	3.026336e-02	
943	3.025843e-02	
944	3.025343e-02	
945	3.024826e-02	
946	3.024615e-02	
947	2.986459e-02	
948	2.985318e-02	
949	2.984194e-02	
950	2.983220e-02	
951	2.982945e-02	
952	2.982501e-02	
953	2.981587e-02	
954	2.981149e-02	
955	2.980497e-02	
956	2.979837e-02	
957	2.979146e-02	
958	2.978776e-02	
959	2.941054e-02	
960	2.940331e-02	
961	2.939688e-02	
962	2.938585e-02	
963	2.938307e-02	
964	2.937356e-02	
965	2.936958e-02	
966	2.936204e-02	
967	2.935772e-02	
968	2.934969e-02	
969	2.934292e-02	
970	2.933907e-02	
971	2.779746e-02	
972	2.779502e-02	
973	2.779350e-02	
974	2.778768e-02	
975	2.778450e-02	
976	2.777951e-02	
977	2.777519e-02	
978	2.777206e-02	
979	2.776826e-02	
980	2.776384e-02	
981	2.775889e-02	
982	2.775585e-02	
983	2.775302e-02	
984	2.774905e-02	
985	2.774252e-02	
986	2.772871e-02	
987	2.772520e-02	
988	2.770936e-02	
989	2.769163e-02	
990	2.739493e-02	
991	2.739280e-02	
992	2.738732e-02	
993	2.738320e-02	
994	2.737945e-02	
995	2.737676e-02	
996	2.736988e-02	
997	2.736591e-02	
998	2.736532e-02	
999	2.736197e-02	
1000	2.735552e-02	
1001	2.735054e-02	
1002	2.734492e-02	
1003	2.734222e-02	
1004	2.733638e-02	
1005	2.732724e-02	
1006	2.731324e-02	
1007	2.729894e-02	
1008	2.728082e-02	
1009	2.699429e-02	
1010	2.698794e-02	
1011	2.698387e-02	
1012	2.698021e-02	
1013	2.697456e-02	
1014	2.697132e-02	
1015	2.696736e-02	
1016	2.696416e-02	
1017	2.696006e-02	
1018	2.695549e-02	
1019	2.695205e-02	
1020	2.694817e-02	
1021	2.694432e-02	
1022	2.693512e-02	
1023	2.693505e-02	
1024	2.692786e-02	
1025	2.691828e-02	
1026	2.689805e-02	
1027	2.659173e-02	
1028	2.657895e-02	
1029	2.657679e-02	
1030	2.657426e-02	
1031	2.657150e-02	
1032	2.656697e-02	
1033	2.656321e-02	
1034	2.655881e-02	
1035	2.655523e-02	
1036	2.655164e-02	
1037	2.654849e-02	
1038	2.654510e-02	
1039	2.654062e-02	
1040	2.653590e-02	
1041	2.652804e-02	
1042	2.651585e-02	
1043	2.651187e-02	
1044	2.649746e-02	
1045	2.618489e-02	
1046	2.618170e-02	
1047	2.617824e-02	
1048	2.617486e-02	
1049	2.616919e-02	
1050	2.616560e-02	
1051	2.616098e-02	
1052	2.615787e-02	
1053	2.615727e-02	
1054	2.615077e-02	
1055	2.614568e-02	
1056	2.614287e-02	
1057	2.613976e-02	
1058	2.613567e-02	
1059	2.612659e-02	
1060	2.611781e-02	
1061	2.611092e-02	
1062	2.609438e-02	
1063	2.607739e-02	
1064	2.579147e-02	
1065	2.579103e-02	
1066	2.578408e-02	
1067	2.577783e-02	
1068	2.577404e-02	
1069	2.577186e-02	
1070	2.576813e-02	
1071	2.576465e-02	
1072	2.576078e-02	
1073	2.575892e-02	
1074	2.575362e-02	
1075	2.574951e-02	
1076	2.574318e-02	
1077	2.573974e-02	
1078	2.573281e-02	
1079	2.572244e-02	
1080	2.571799e-02	
1081	2.570121e-02	
1082	2.568623e-02	
1083	2.416553e-02	
1084	2.415054e-02	
1085	2.414020e-02	
1086	2.412680e-02	
1087	2.412184e-02	
1088	2.411148e-02	
1089	2.410918e-02	
1090	2.410480e-02	
1091	2.410053e-02	
1092	2.409549e-02	
1093	2.409047e-02	
1094	2.408554e-02	
1095	2.408223e-02	
1096	2.407897e-02	
1097	2.407671e-02	
1098	2.407468e-02	
1099	2.388168e-02	
1100	2.387734e-02	
1101	2.387344e-02	
1102	2.386418e-02	
1103	2.386496e-02	
1104	2.385110e-02	
1105	2.384955e-02	
1106	2.384357e-02	
1107	2.383803e-02	
1108	2.383244e-02	
1109	2.353752e-02	
1110	2.353213e-02	
1111	2.352546e-02	
1112	2.352207e-02	
1113	2.351150e-02	
1114	2.350619e-02	
1115	2.349929e-02	
1116	2.349570e-02	
1117	2.348788e-02	
1118	2.348583e-02	
1119	2.319176e-02	
1120	2.318572e-02	
1121	2.317819e-02	
1122	2.317091e-02	
1123	2.316584e-02	
1124	2.316068e-02	
1125	2.315522e-02	
1126	2.314952e-02	
1127	2.314099e-02	
1128	2.313820e-02	
1129	2.284375e-02	
1130	2.283713e-02	
1131	2.283032e-02	
1132	2.282645e-02	
1133	2.282050e-02	
1134	2.281508e-02	
1135	2.280847e-02	
1136	2.279907e-02	
1137	2.279452e-02	
1138	2.279054e-02	
1139	2.250243e-02	
1140	2.249404e-02	
1141	2.248723e-02	
1142	2.248271e-02	
1143	2.247799e-02	
1144	2.247216e-02	
1145	2.246419e-02	
1146	2.245828e-02	
1147	2.245094e-02	
1148	2.244827e-02	
1149	2.216061e-02	
1150	2.215448e-02	
1151	2.214991e-02	
1152	2.214417e-02	
1153	2.213484e-02	
1154	2.212955e-02	
1155	2.212333e-02	
1156	2.211858e-02	
1157	2.211685e-02	
1158	2.211253e-02	
1159	2.074311e-02	
1160	2.073288e-02	
1161	2.072234e-02	
1162	2.072006e-02	
1163	2.071708e-02	
1164	2.071529e-02	
1165	2.071130e-02	
1166	2.070818e-02	
1167	2.070506e-02	
1168	2.070030e-02	
1169	2.070023e-02	
1170	2.069749e-02	
1171	2.069028e-02	
1172	2.068649e-02	
1173	2.068445e-02	
1174	2.067591e-02	
1175	2.067160e-02	
1176	2.066806e-02	
1177	2.065528e-02	
1178	2.051244e-02	
1179	2.051034e-02	
1180	2.050830e-02	
1181	2.050645e-02	
1182	2.050187e-02	
1183	2.049796e-02	
1184	2.049503e-02	
1185	2.049423e-02	
1186	2.049100e-02	
1187	2.048950e-02	
1188	2.048998e-02	
1189	2.048684e-02	
1190	2.048279e-02	
1191	2.048088e-02	
1192	2.047672e-02	
1193	2.047062e-02	
1194	2.046630e-02	
1195	2.046297e-02	
1196	2.045463e-02	
1197	2.045031e-02	
1198	2.044182e-02	
1199	2.043823e-02	
1200	2.043319e-02	
1201	2.021459e-02	
1202	2.020848e-02	
1203	2.020666e-02	
1204	2.020510e-02	
1205	2.020332e-02	
1206	2.020222e-02	
1207	2.019956e-02	
1208	2.019539e-02	
1209	2.019278e-02	
1210	2.019275e-02	
1211	2.018828e-02	
1212	2.018572e-02	
1213	2.018260e-02	
1214	2.017966e-02	
1215	2.017768e-02	
1216	2.017707e-02	
1217	2.017008e-02	
1218	2.016228e-02	
1219	2.015897e-02	
1220	2.015178e-02	
1221	2.014824e-02	
1222	2.014107e-02	
1223	2.013623e-02	
1224	1.991389e-02	
1225	1.991340e-02	
1226	1.991253e-02	
1227	1.991116e-02	
1228	1.990855e-02	
1229	1.990179e-02	
1230	1.989945e-02	
1231	1.989776e-02	
1232	1.989558e-02	
1233	1.989525e-02	
1234	1.988759e-02	
1235	1.988679e-02	
1236	1.988554e-02	
1237	1.988573e-02	
1238	1.988486e-02	
1239	1.987818e-02	
1240	1.986835e-02	
1241	1.986486e-02	
1242	1.986260e-02	
1243	1.985350e-02	
1244	1.985348e-02	
1245	1.984861e-02	
1246	1.984132e-02	
1247	1.961831e-02	
1248	1.961751e-02	
1249	1.961704e-02	
1250	1.961551e-02	
1251	1.961044e-02	
1252	1.960781e-02	
1253	1.960376e-02	
1254	1.960086e-02	
1255	1.960031e-02	
1256	1.959885e-02	
1257	1.959680e-02	
1258	1.959417e-02	
1259	1.959207e-02	
1260	1.958945e-02	
1261	1.958601e-02	
1262	1.958119e-02	
1263	1.957560e-02	
1264	1.956996e-02	
1265	1.956266e-02	
1266	1.956149e-02	
1267	1.955849e-02	
1268	1.954666e-02	
1269	1.954394e-02	
1270	1.932252e-02	
1271	1.932095e-02	
1272	1.931959e-02	
1273	1.931823e-02	
1274	1.931276e-02	
1275	1.931094e-02	
1276	1.930953e-02	
1277	1.930446e-02	
1278	1.930167e-02	
1279	1.930166e-02	
1280	1.929812e-02	
1281	1.929612e-02	
1282	1.929573e-02	
1283	1.929187e-02	
1284	1.928924e-02	
1285	1.928783e-02	
1286	1.927800e-02	
1287	1.927591e-02	
1288	1.926466e-02	
1289	1.926417e-02	
1290	1.926198e-02	
1291	1.925243e-02	
1292	1.924875e-02	
1293	1.903263e-02	
1294	1.903001e-02	
1295	1.902835e-02	
1296	1.902555e-02	
1297	1.902003e-02	
1298	1.901830e-02	
1299	1.901796e-02	
1300	1.901396e-02	
1301	1.901311e-02	
1302	1.901133e-02	
1303	1.900927e-02	
1304	1.900676e-02	
1305	1.900152e-02	
1306	1.899828e-02	
1307	1.899804e-02	
1308	1.899578e-02	
1309	1.899219e-02	
1310	1.898233e-02	
1311	1.897900e-02	
1312	1.897127e-02	
1313	1.896895e-02	
1314	1.896248e-02	
1315	1.895990e-02	
1316	1.733030e-02	
1317	1.732934e-02	
1318	1.732726e-02	
1319	1.732392e-02	
1320	1.732076e-02	
1321	1.732025e-02	
1322	1.731868e-02	
1323	1.731518e-02	
1324	1.730906e-02	
1325	1.730858e-02	
1326	1.730759e-02	
1327	1.730532e-02	
1328	1.730489e-02	
1329	1.730331e-02	
1330	1.730301e-02	
1331	1.730099e-02	
1332	1.729726e-02	
1333	1.729590e-02	
1334	1.729232e-02	
1335	1.728774e-02	
1336	1.728793e-02	
1337	1.728374e-02	
1338	1.728000e-02	
1339	1.727942e-02	
1340	1.727496e-02	
1341	1.727402e-02	
1342	1.727375e-02	
1343	1.444913e-02	
1344	1.444736e-02	
1345	1.443474e-02	
1346	1.429193e-02	
1347	1.429024e-02	
1348	1.428603e-02	
1349	1.428272e-02	
1350	1.428028e-02	
1351	1.427926e-02	
1352	1.427794e-02	
1353	1.427256e-02	
1354	1.427158e-02	
1355	1.426956e-02	
1356	1.426906e-02	
1357	1.426852e-02	
1358	1.426370e-02	
1359	1.426370e-02	
1360	1.426116e-02	
1361	1.426040e-02	
1362	1.425793e-02	
1363	1.425597e-02	
1364	1.425463e-02	
1365	1.425427e-02	
1366	1.425249e-02	
1367	1.425132e-02	
1368	1.408295e-02	
1369	1.408083e-02	
1370	1.408215e-02	
1371	1.407785e-02	
1372	1.407395e-02	
1373	1.406961e-02	
1374	1.406846e-02	
1375	1.406589e-02	
1376	1.406303e-02	
1377	1.406191e-02	
1378	1.406168e-02	
1379	1.405962e-02	
1380	1.405767e-02	
1381	1.405809e-02	
1382	1.405545e-02	
1383	1.404908e-02	
1384	1.404883e-02	
1385	1.404828e-02	
1386	1.404718e-02	
1387	1.404429e-02	
1388	1.404295e-02	
1389	1.404155e-02	
1390	1.387611e-02	
1391	1.387253e-02	
1392	1.387182e-02	
1393	1.386859e-02	
1394	1.386707e-02	
1395	1.386282e-02	
1396	1.386143e-02	
1397	1.385949e-02	
1398	1.385721e-02	
1399	1.385390e-02	
1400	1.385215e-02	
1401	1.385175e-02	
1402	1.384918e-02	
1403	1.384805e-02	
1404	1.384533e-02	
1405	1.384461e-02	
1406	1.384346e-02	
1407	1.384201e-02	
1408	1.384137e-02	
1409	1.384051e-02	
1410	1.383931e-02	
1411	1.383391e-02	
1412	1.367101e-02	
1413	1.366910e-02	
1414	1.366675e-02	
1415	1.366486e-02	
1416	1.366196e-02	
1417	1.366052e-02	
1418	1.365839e-02	
1419	1.365444e-02	
1420	1.365386e-02	
1421	1.365283e-02	
1422	1.364917e-02	
1423	1.364861e-02	
1424	1.364710e-02	
1425	1.364349e-02	
1426	1.364229e-02	
1427	1.364081e-02	
1428	1.363965e-02	
1429	1.363874e-02	
1430	1.363684e-02	
1431	1.363566e-02	
1432	1.363445e-02	
1433	1.363111e-02	
1434	1.362755e-02	
1435	1.346489e-02	
1436	1.346439e-02	
1437	1.345827e-02	
1438	1.345758e-02	
1439	1.345662e-02	
1440	1.345466e-02	
1441	1.345197e-02	
1442	1.345013e-02	
1443	1.344934e-02	
1444	1.344772e-02	
1445	1.344251e-02	
1446	1.344316e-02	
1447	1.344140e-02	
1448	1.343714e-02	
1449	1.343679e-02	
1450	1.343490e-02	
1451	1.343602e-02	
1452	1.343140e-02	
1453	1.342870e-02	
1454	1.342709e-02	
1455	1.342539e-02	
1456	1.342491e-02	
1457	1.342396e-02	
1458	1.326419e-02	
1459	1.325989e-02	
1460	1.325583e-02	
1461	1.325590e-02	
1462	1.325007e-02	
1463	1.324877e-02	
1464	1.324738e-02	
1465	1.324702e-02	
1466	1.324211e-02	
1467	1.324157e-02	
1468	1.324030e-02	
1469	1.323571e-02	
1470	1.323573e-02	
1471	1.323375e-02	
1472	1.323241e-02	
1473	1.322911e-02	
1474	1.322786e-02	
1475	1.322699e-02	
1476	1.322667e-02	
1477	1.322536e-02	
1478	1.322345e-02	
1479	1.322353e-02	
1480	1.162114e-02	
1481	1.161541e-02	
1482	1.161307e-02	
1483	1.161085e-02	
1484	1.160681e-02	
1485	1.160511e-02	
1486	1.160281e-02	
1487	1.160323e-02	
1488	1.159772e-02	
1489	1.159340e-02	
1490	1.159400e-02	
1491	1.159240e-02	
1492	1.159124e-02	
1493	1.159112e-02	
1494	1.158701e-02	
1495	1.158656e-02	
1496	1.158251e-02	
1497	1.158341e-02	
1498	1.158165e-02	
1499	1.158108e-02	
1500	1.158092e-02	
1501	1.157875e-02	
1502	1.157828e-02	
1503	1.157820e-02	
1504	1.157770e-02	
1505	1.157585e-02	
1506	1.157394e-02	
1507	1.157484e-02	
1508	1.157355e-02	
1509	1.157101e-02	
1510	1.157132e-02	
1511	1.156965e-02	
1512	1.157012e-02	
1513	1.156889e-02	
1514	1.156466e-02	
1515	1.156501e-02	
1516	1.156415e-02	
1517	1.156340e-02	
1518	1.156277e-02	
1519	1.155884e-02	
1520	1.146970e-02	
1521	1.146880e-02	
1522	1.146822e-02	
1523	1.146824e-02	
1524	1.146669e-02	
1525	1.146621e-02	
1526	1.146458e-02	
1527	1.146223e-02	
1528	1.145954e-02	
1529	1.145946e-02	
1530	1.145904e-02	
1531	1.145858e-02	
1532	1.145762e-02	
1533	1.145561e-02	
1534	1.145453e-02	
1535	1.145264e-02	
1536	1.145199e-02	
1537	1.145180e-02	
1538	1.145108e-02	
1539	1.144708e-02	
1540	1.144664e-02	
1541	1.144659e-02	
1542	1.144584e-02	
1543	1.144515e-02	
1544	1.144542e-02	
1545	1.144147e-02	
1546	1.144099e-02	
1547	1.144094e-02	
1548	1.144093e-02	
1549	1.143623e-02	
1550	1.143649e-02	
1551	1.143498e-02	
1552	1.143473e-02	
1553	1.142862e-02	
1554	1.142830e-02	
1555	1.142784e-02	
1556	1.142475e-02	
1557	1.141850e-02	
1558	1.141620e-02	
1559	1.141126e-02	
1560	1.130037e-02	
1561	1.130044e-02	
1562	1.129948e-02	
1563	1.129941e-02	
1564	1.129770e-02	
1565	1.129446e-02	
1566	1.129332e-02	
1567	1.129345e-02	
1568	1.129265e-02	
1569	1.129331e-02	
1570	1.129293e-02	
1571	1.128842e-02	
1572	1.128746e-02	
1573	1.128637e-02	
1574	1.128683e-02	
1575	1.128557e-02	
1576	1.128366e-02	
1577	1.128420e-02	
1578	1.128334e-02	
1579	1.128230e-02	
1580	1.128292e-02	
1581	1.128065e-02	
1582	1.127933e-02	
1583	1.127620e-02	
1584	1.127474e-02	
1585	1.127436e-02	
1586	1.127242e-02	
1587	1.127189e-02	
1588	1.127168e-02	
1589	1.127204e-02	
1590	1.126800e-02	
1591	1.126728e-02	
1592	1.126693e-02	
1593	1.126515e-02	
1594	1.126179e-02	
1595	1.125971e-02	
1596	1.125446e-02	
1597	1.125176e-02	
1598	1.125066e-02	
1599	1.124457e-02	
1600	1.113691e-02	
1601	1.113432e-02	
1602	1.113446e-02	
1603	1.113360e-02	
1604	1.113100e-02	
1605	1.113047e-02	
1606	1.113011e-02	
1607	1.112909e-02	
1608	1.112646e-02	
1609	1.112630e-02	
1610	1.112626e-02	
1611	1.112544e-02	
1612	1.112424e-02	
1613	1.112360e-02	
1614	1.112134e-02	
1615	1.112097e-02	
1616	1.112028e-02	
1617	1.111793e-02	
1618	1.111786e-02	
1619	1.111655e-02	
1620	1.111604e-02	
1621	1.111365e-02	
1622	1.111432e-02	
1623	1.111233e-02	
1624	1.111099e-02	
1625	1.111025e-02	
1626	1.110942e-02	
1627	1.110807e-02	
1628	1.110729e-02	
1629	1.110556e-02	
1630	1.110342e-02	
1631	1.110225e-02	
1632	1.110090e-02	
1633	1.109976e-02	
1634	1.109596e-02	
1635	1.109580e-02	
1636	1.108973e-02	
1637	1.108742e-02	
1638	1.108385e-02	
1639	1.107612e-02	
1640	1.097462e-02	
1641	1.097014e-02	
1642	1.096951e-02	
1643	1.096887e-02	
1644	1.096893e-02	
1645	1.096585e-02	
1646	1.096564e-02	
1647	1.096476e-02	
1648	1.096359e-02	
1649	1.096226e-02	
1650	1.096047e-02	
1651	1.095988e-02	
1652	1.095920e-02	
1653	1.095904e-02	
1654	1.095516e-02	
1655	1.095473e-02	
1656	1.095394e-02	
1657	1.095389e-02	
1658	1.095309e-02	
1659	1.095313e-02	
1660	1.095191e-02	
1661	1.095123e-02	
1662	1.094982e-02	
1663	1.094976e-02	
1664	1.094725e-02	
1665	1.094785e-02	
1666	1.094627e-02	
1667	1.094635e-02	
1668	1.094493e-02	
1669	1.094416e-02	
1670	1.094236e-02	
1671	1.093648e-02	
1672	1.093345e-02	
1673	1.093120e-02	
1674	1.092967e-02	
1675	1.092880e-02	
1676	1.092441e-02	
1677	1.091899e-02	
1678	1.091400e-02	
1679	1.080581e-02	
1680	1.080496e-02	
1681	1.080455e-02	
1682	1.080410e-02	
1683	1.080395e-02	
1684	1.079977e-02	
1685	1.080004e-02	
1686	1.079916e-02	
1687	1.079892e-02	
1688	1.079791e-02	
1689	1.079425e-02	
1690	1.079449e-02	
1691	1.079329e-02	
1692	1.079312e-02	
1693	1.079163e-02	
1694	1.079063e-02	
1695	1.079048e-02	
1696	1.078959e-02	
1697	1.078859e-02	
1698	1.078606e-02	
1699	1.078540e-02	
1700	1.078439e-02	
1701	1.078406e-02	
1702	1.078254e-02	
1703	1.078251e-02	
1704	1.078069e-02	
1705	1.078057e-02	
1706	1.077925e-02	
1707	1.077712e-02	
1708	1.077703e-02	
1709	1.077657e-02	
1710	1.077491e-02	
1711	1.077164e-02	
1712	1.076553e-02	
1713	1.076331e-02	
1714	1.076308e-02	
1715	1.075781e-02	
1716	1.075427e-02	
1717	1.075200e-02	
1718	1.064361e-02	
1719	1.064208e-02	
1720	1.064091e-02	
1721	1.064044e-02	
1722	1.063991e-02	
1723	1.064032e-02	
1724	1.063984e-02	
1725	1.063596e-02	
1726	1.063340e-02	
1727	1.063348e-02	
1728	1.063267e-02	
1729	1.063167e-02	
1730	1.063198e-02	
1731	1.062954e-02	
1732	1.062876e-02	
1733	1.062862e-02	
1734	1.062785e-02	
1735	1.062637e-02	
1736	1.062600e-02	
1737	1.062517e-02	
1738	1.062315e-02	
1739	1.062135e-02	
1740	1.062143e-02	
1741	1.062023e-02	
1742	1.062024e-02	
1743	1.061859e-02	
1744	1.061723e-02	
1745	1.061716e-02	
1746	1.061530e-02	
1747	1.061321e-02	
1748	1.061321e-02	
1749	1.061168e-02	
1750	1.060669e-02	
1751	1.060616e-02	
1752	1.060490e-02	
1753	1.060510e-02	
1754	1.060039e-02	
1755	1.059413e-02	
1756	1.059085e-02	
1757	1.058789e-02	
1758	9.301036e-03	
1759	9.299822e-03	
1760	9.300475e-03	
1761	9.298909e-03	
1762	9.298768e-03	
1763	9.296109e-03	
1764	9.294417e-03	
1765	9.293527e-03	
1766	9.293209e-03	
1767	9.293164e-03	
1768	9.291663e-03	
1769	9.290871e-03	
1770	9.289983e-03	
1771	9.288091e-03	
1772	9.288846e-03	
1773	9.285659e-03	
1774	9.285465e-03	
1775	9.284311e-03	
1776	9.280189e-03	
1777	9.278609e-03	
1778	9.275405e-03	
1779	9.274687e-03	
1780	9.268689e-03	
1781	9.178135e-03	
1782	9.177695e-03	
1783	9.067510e-03	
1784	9.064050e-03	
1785	9.064674e-03	
1786	9.060655e-03	
1787	9.060168e-03	
1788	9.059459e-03	
1789	9.053069e-03	
1790	9.052630e-03	
1791	9.052273e-03	
1792	9.045834e-03	
1793	9.044975e-03	
1794	9.045105e-03	
1795	9.044059e-03	
1796	9.037988e-03	
1797	8.934346e-03	
1798	8.930661e-03	
1799	8.927554e-03	
1800	8.925800e-03	
1801	8.922135e-03	
1802	8.920906e-03	
1803	8.918331e-03	
1804	8.918668e-03	
1805	8.914293e-03	
1806	8.914025e-03	
1807	8.913418e-03	
1808	8.913281e-03	
1809	8.913507e-03	
1810	8.905572e-03	
1811	8.802577e-03	
1812	8.802998e-03	
1813	8.798873e-03	
1814	8.793377e-03	
1815	8.792947e-03	
1816	8.792024e-03	
1817	8.791972e-03	
1818	8.787050e-03	
1819	8.785429e-03	
1820	8.784680e-03	
1821	8.784397e-03	
1822	8.782605e-03	
1823	8.781956e-03	
1824	8.780831e-03	
1825	8.774503e-03	
1826	8.670338e-03	
1827	8.665400e-03	
1828	8.664027e-03	
1829	8.661653e-03	
1830	8.660333e-03	
1831	8.660812e-03	
1832	8.657041e-03	
1833	8.654155e-03	
1834	8.654345e-03	
1835	8.653053e-03	
1836	8.652921e-03	
1837	8.649986e-03	
1838	8.648922e-03	
1839	8.647468e-03	
1840	8.643999e-03	
1841	8.540667e-03	
1842	8.537697e-03	
1843	8.533140e-03	
1844	8.532091e-03	
1845	8.529935e-03	
1846	8.528044e-03	
1847	8.526408e-03	
1848	8.525661e-03	
1849	8.522472e-03	
1850	8.520855e-03	
1851	8.520349e-03	
1852	8.519774e-03	
1853	8.519295e-03	
1854	8.513536e-03	
1855	8.409959e-03	
1856	8.408607e-03	
1857	8.408194e-03	
1858	8.403972e-03	
1859	8.399429e-03	
1860	8.399066e-03	
1861	8.397441e-03	
1862	8.396948e-03	
1863	8.396129e-03	
1864	8.394088e-03	
1865	8.393209e-03	
1866	8.390356e-03	
1867	6.913471e-03	
1868	6.910529e-03	
1869	6.907339e-03	
1870	6.901441e-03	
1871	6.900899e-03	
1872	6.898952e-03	
1873	6.895958e-03	
1874	6.895307e-03	
1875	6.894647e-03	
1876	6.894142e-03	
1877	6.889961e-03	
1878	6.890224e-03	
1879	6.889001e-03	
1880	6.888637e-03	
1881	6.888155e-03	
1882	6.885635e-03	
1883	6.833332e-03	
1884	6.830822e-03	
1885	6.830472e-03	
1886	6.827862e-03	
1887	6.825632e-03	
1888	6.822234e-03	
1889	6.821621e-03	
1890	6.819993e-03	
1891	6.818814e-03	
1892	6.818365e-03	
1893	6.817863e-03	
1894	6.817815e-03	
1895	6.817165e-03	
1896	6.817334e-03	
1897	6.817219e-03	
1898	6.815961e-03	
1899	6.814319e-03	
1900	6.815223e-03	
1901	6.812946e-03	
1902	6.814094e-03	
1903	6.813620e-03	
1904	6.813717e-03	
1905	6.812347e-03	
1906	6.811752e-03	
1907	6.811276e-03	
1908	6.810933e-03	
1909	6.810720e-03	
1910	6.811476e-03	
1911	6.808642e-03	
1912	6.808586e-03	
1913	6.807971e-03	
1914	6.807509e-03	
1915	6.807323e-03	
1916	6.807001e-03	
1917	6.806527e-03	
1918	6.805179e-03	
1919	6.805037e-03	
1920	6.804677e-03	
1921	6.805096e-03	
1922	6.804497e-03	
1923	6.804590e-03	
1924	6.803889e-03	
1925	6.802897e-03	
1926	6.800152e-03	
1927	6.799723e-03	
1928	6.799455e-03	
1929	6.798853e-03	
1930	6.798677e-03	
1931	6.797415e-03	
1932	6.797601e-03	
1933	6.795637e-03	
1934	6.795724e-03	
1935	6.794626e-03	
1936	6.794462e-03	
1937	6.793512e-03	
1938	6.790529e-03	
1939	6.790267e-03	
1940	6.789739e-03	
1941	6.789632e-03	
1942	6.787736e-03	
1943	6.732344e-03	
1944	6.732457e-03	
1945	6.729728e-03	
1946	6.728937e-03	
1947	6.726143e-03	
1948	6.722447e-03	
1949	6.721835e-03	
1950	6.720836e-03	
1951	6.719245e-03	
1952	6.718354e-03	
1953	6.718825e-03	
1954	6.718043e-03	
1955	6.717800e-03	
1956	6.717243e-03	
1957	6.716758e-03	
1958	6.714922e-03	
1959	6.715342e-03	
1960	6.715098e-03	
1961	6.714527e-03	
1962	6.714130e-03	
1963	6.713912e-03	
1964	6.713927e-03	
1965	6.713452e-03	
1966	6.712430e-03	
1967	6.711474e-03	
1968	6.711175e-03	
1969	6.710746e-03	
1970	6.709987e-03	
1971	6.710841e-03	
1972	6.710796e-03	
1973	6.710308e-03	
1974	6.710205e-03	
1975	6.708736e-03	
1976	6.708492e-03	
1977	6.706573e-03	
1978	6.706937e-03	
1979	6.705366e-03	
1980	6.705353e-03	
1981	6.704959e-03	
1982	6.705192e-03	
1983	6.703811e-03	
1984	6.702911e-03	
1985	6.702645e-03	
1986	6.701767e-03	
1987	6.700133e-03	
1988	6.699944e-03	
1989	6.699086e-03	
1990	6.698098e-03	
1991	6.696192e-03	
1992	6.695433e-03	
1993	6.695407e-03	
1994	6.694176e-03	
1995	6.692661e-03	
1996	6.693138e-03	
1997	6.691984e-03	
1998	6.692334e-03	
1999	6.691687e-03	
2000	6.690550e-03	
2001	6.690151e-03	
2002	6.690129e-03	
2003	6.634211e-03	
2004	6.633851e-03	
2005	6.632089e-03	
2006	6.626994e-03	
2007	6.625741e-03	
2008	6.626068e-03	
2009	6.624479e-03	
2010	6.623990e-03	
2011	6.622184e-03	
2012	6.620952e-03	
2013	6.620316e-03	
2014	6.619686e-03	
2015	6.619333e-03	
2016	6.618760e-03	
2017	6.617439e-03	
2018	6.616972e-03	
2019	6.616036e-03	
2020	6.616889e-03	
2021	6.615975e-03	
2022	6.615566e-03	
2023	6.614683e-03	
2024	6.614524e-03	
2025	6.613706e-03	
2026	6.613092e-03	
2027	6.612131e-03	
2028	6.611778e-03	
2029	6.612073e-03	
2030	6.611415e-03	
2031	6.611767e-03	
2032	6.611210e-03	
2033	6.609732e-03	
2034	6.608836e-03	
2035	6.608346e-03	
2036	6.608119e-03	
2037	6.607926e-03	
2038	6.607996e-03	
2039	6.607761e-03	
2040	6.607141e-03	
2041	6.607072e-03	
2042	6.605538e-03	
2043	6.605920e-03	
2044	6.605390e-03	
2045	6.604949e-03	
2046	6.603644e-03	
2047	6.603946e-03	
2048	6.602095e-03	
2049	6.602054e-03	
2050	6.602298e-03	
2051	6.598021e-03	
2052	6.596924e-03	
2053	6.597201e-03	
2054	6.596440e-03	
2055	6.596596e-03	
2056	6.595316e-03	
2057	6.594359e-03	
2058	6.592435e-03	
2059	6.592281e-03	
2060	6.592111e-03	
2061	6.590873e-03	
2062	6.534890e-03	
2063	6.534837e-03	
2064	6.530397e-03	
2065	6.529945e-03	
2066	6.528051e-03	
2067	6.527125e-03	
2068	6.524146e-03	
2069	6.522599e-03	
2070	6.521867e-03	
2071	6.521770e-03	
2072	6.520832e-03	
2073	6.520870e-03	
2074	6.521091e-03	
2075	6.520433e-03	
2076	6.516797e-03	
2077	6.516854e-03	
2078	6.516797e-03	
2079	6.516205e-03	
2080	6.515685e-03	
2081	6.515122e-03	
2082	6.514318e-03	
2083	6.514294e-03	
2084	6.514168e-03	
2085	6.513644e-03	
2086	6.513797e-03	
2087	6.513582e-03	
2088	6.513270e-03	
2089	6.513210e-03	
2090	6.511679e-03	
2091	6.510746e-03	
2092	6.510088e-03	
2093	6.510201e-03	
2094	6.509831e-03	
2095	6.509560e-03	
2096	6.508867e-03	
2097	6.508038e-03	
2098	6.507998e-03	
2099	6.508057e-03	
2100	6.505554e-03	
2101	6.505739e-03	
2102	6.504935e-03	
2103	6.503906e-03	
2104	6.504149e-03	
2105	6.502088e-03	
2106	6.501542e-03	
2107	6.501698e-03	
2108	6.500745e-03	
2109	6.500805e-03	
2110	6.500917e-03	
2111	6.500946e-03	
2112	6.497415e-03	
2113	6.497047e-03	
2114	6.496509e-03	
2115	6.494771e-03	
2116	6.494615e-03	
2117	6.493533e-03	
2118	6.492778e-03	
2119	6.492294e-03	
2120	6.490049e-03	
2121	6.438020e-03	
2122	6.434417e-03	
2123	6.433194e-03	
2124	6.431133e-03	
2125	6.431152e-03	
2126	6.428084e-03	
2127	6.426166e-03	
2128	6.425216e-03	
2129	6.423299e-03	
2130	6.421886e-03	
2131	6.422093e-03	
2132	6.421937e-03	
2133	6.421014e-03	
2134	6.420420e-03	
2135	6.419742e-03	
2136	6.419825e-03	
2137	6.419130e-03	
2138	6.418409e-03	
2139	6.417672e-03	
2140	6.417064e-03	
2141	6.418344e-03	
2142	6.416800e-03	
2143	6.416152e-03	
2144	6.416689e-03	
2145	6.415800e-03	
2146	6.415833e-03	
2147	6.415995e-03	
2148	6.415788e-03	
2149	6.414298e-03	
2150	6.413778e-03	
2151	6.412692e-03	
2152	6.411820e-03	
2153	6.411411e-03	
2154	6.410830e-03	
2155	6.410308e-03	
2156	6.409937e-03	
2157	6.409525e-03	
2158	6.408169e-03	
2159	6.408028e-03	
2160	6.407064e-03	
2161	6.406984e-03	
2162	6.406431e-03	
2163	6.404874e-03	
2164	6.404593e-03	
2165	6.403478e-03	
2166	6.402772e-03	
2167	6.402728e-03	
2168	6.401967e-03	
2169	6.401361e-03	
2170	6.401415e-03	
2171	6.400638e-03	
2172	6.399658e-03	
2173	6.398223e-03	
2174	6.397933e-03	
2175	6.396911e-03	
2176	6.397042e-03	
2177	6.395871e-03	
2178	6.395190e-03	
2179	6.392896e-03	
2180	6.392515e-03	
2181	6.339411e-03	
2182	6.338454e-03	
2183	6.335016e-03	
2184	6.333763e-03	
2185	6.332730e-03	
2186	6.331030e-03	
2187	6.328166e-03	
2188	6.328659e-03	
2189	6.326935e-03	
2190	6.327369e-03	
2191	6.326050e-03	
2192	6.325712e-03	
2193	6.325508e-03	
2194	6.324583e-03	
2195	6.324167e-03	
2196	6.321390e-03	
2197	6.321356e-03	
2198	6.321016e-03	
2199	6.320610e-03	
2200	6.320444e-03	
2201	6.319979e-03	
2202	6.320374e-03	
2203	6.319609e-03	
2204	6.319259e-03	
2205	6.318736e-03	
2206	6.319515e-03	
2207	6.318098e-03	
2208	6.317183e-03	
2209	6.316755e-03	
2210	6.316361e-03	
2211	6.316150e-03	
2212	6.314560e-03	
2213	6.314913e-03	
2214	6.314669e-03	
2215	6.314096e-03	
2216	6.312806e-03	
2217	6.312594e-03	
2218	6.311901e-03	
2219	6.311370e-03	
2220	6.310521e-03	
2221	6.310430e-03	
2222	6.310332e-03	
2223	6.310082e-03	
2224	6.308822e-03	
2225	6.309197e-03	
2226	6.308087e-03	
2227	6.307541e-03	
2228	6.306435e-03	
2229	6.304998e-03	
2230	6.304867e-03	
2231	6.304704e-03	
2232	6.302638e-03	
2233	6.301378e-03	
2234	6.301172e-03	
2235	6.301145e-03	
2236	6.300880e-03	
2237	6.297706e-03	
2238	6.298064e-03	
2239	6.297849e-03	
2240	6.296587e-03	
2241	5.209583e-03	
2242	5.204961e-03	
2243	5.205517e-03	
2244	5.205244e-03	
2245	5.203730e-03	
2246	5.203347e-03	
2247	5.204016e-03	
2248	5.202864e-03	
2249	5.201831e-03	
2250	5.201774e-03	
2251	5.201319e-03	
2252	5.200600e-03	
2253	5.201009e-03	
2254	5.200459e-03	
2255	5.199006e-03	
2256	5.198965e-03	
2257	5.197882e-03	
2258	5.194592e-03	
2259	5.194711e-03	
2260	5.194740e-03	
2261	5.194450e-03	
2262	5.193819e-03	
2263	5.193766e-03	
2264	5.193288e-03	
2265	5.192778e-03	
2266	5.192841e-03	
2267	5.192201e-03	
2268	5.192285e-03	
2269	5.192440e-03	
2270	5.191557e-03	
2271	5.191506e-03	
2272	5.192014e-03	
2273	5.191546e-03	
2274	5.189484e-03	
2275	5.190046e-03	
2276	5.189433e-03	
2277	5.189174e-03	
2278	5.188120e-03	
2279	5.188009e-03	
2280	5.187586e-03	
2281	5.186972e-03	
2282	5.186824e-03	
2283	5.187368e-03	
2284	5.187043e-03	
2285	5.186704e-03	
2286	5.186357e-03	
2287	5.185884e-03	
2288	5.185302e-03	
2289	5.185434e-03	
2290	5.185983e-03	
2291	5.185080e-03	
2292	5.184248e-03	
2293	5.183893e-03	
2294	5.184186e-03	
2295	5.183244e-03	
2296	5.182240e-03	
2297	5.181161e-03	
2298	5.181001e-03	
2299	5.181099e-03	
2300	5.180220e-03	
2301	5.179342e-03	
2302	5.179852e-03	
2303	5.178287e-03	
2304	5.178725e-03	
2305	5.178084e-03	
2306	5.177349e-03	
2307	5.177343e-03	
2308	5.175804e-03	
2309	5.175069e-03	
2310	5.174381e-03	
2311	5.174731e-03	
2312	5.173641e-03	
2313	5.171479e-03	
2314	5.172159e-03	
2315	5.170844e-03	
2316	5.170962e-03	
2317	5.170134e-03	
2318	5.169628e-03	
2319	5.169539e-03	
2320	5.168416e-03	
2321	5.168306e-03	
2322	5.136644e-03	
2323	5.137035e-03	
2324	5.137246e-03	
2325	5.136545e-03	
2326	5.136622e-03	
2327	5.136331e-03	
2328	5.135326e-03	
2329	5.135008e-03	
2330	5.134658e-03	
2331	5.133746e-03	
2332	5.134125e-03	
2333	5.133453e-03	
2334	5.133675e-03	
2335	5.133879e-03	
2336	5.132727e-03	
2337	5.132921e-03	
2338	5.132227e-03	
2339	5.132593e-03	
2340	5.132687e-03	
2341	5.133024e-03	
2342	5.132463e-03	
2343	5.132031e-03	
2344	5.132172e-03	
2345	5.131454e-03	
2346	5.131376e-03	
2347	5.131437e-03	
2348	5.129750e-03	
2349	5.129808e-03	
2350	5.129999e-03	
2351	5.128959e-03	
2352	5.129071e-03	
2353	5.128469e-03	
2354	5.128726e-03	
2355	5.127438e-03	
2356	5.126161e-03	
2357	5.126452e-03	
2358	5.125754e-03	
2359	5.126449e-03	
2360	5.124279e-03	
2361	5.124426e-03	
2362	5.124200e-03	
2363	5.123992e-03	
2364	5.122860e-03	
2365	5.122487e-03	
2366	5.121119e-03	
2367	5.120575e-03	
2368	5.120505e-03	
2369	5.119546e-03	
2370	5.118947e-03	
2371	5.119234e-03	
2372	5.118148e-03	
2373	5.117889e-03	
2374	5.117781e-03	
2375	5.117100e-03	
2376	5.116003e-03	
2377	5.114405e-03	
2378	5.062190e-03	
2379	5.061657e-03	
2380	5.061843e-03	
2381	5.061830e-03	
2382	5.060226e-03	
2383	5.060133e-03	
2384	5.060994e-03	
2385	5.060021e-03	
2386	5.059661e-03	
2387	5.060225e-03	
2388	5.059840e-03	
2389	5.059185e-03	
2390	5.059175e-03	
2391	5.059567e-03	
2392	5.057847e-03	
2393	5.057834e-03	
2394	5.057700e-03	
2395	5.056569e-03	
2396	5.056397e-03	
2397	5.055612e-03	
2398	5.055529e-03	
2399	5.054550e-03	
2400	5.054187e-03	
2401	5.054552e-03	
2402	5.054058e-03	
2403	5.053989e-03	
2404	5.054371e-03	
2405	5.053724e-03	
2406	5.053585e-03	
2407	5.054142e-03	
2408	5.053708e-03	
2409	5.053743e-03	
2410	5.053160e-03	
2411	5.052474e-03	
2412	5.052193e-03	
2413	5.052148e-03	
2414	5.052294e-03	
2415	5.050839e-03	
2416	5.051242e-03	
2417	5.049456e-03	
2418	5.050696e-03	
2419	5.050490e-03	
2420	5.048599e-03	
2421	5.048688e-03	
2422	5.048126e-03	
2423	5.046374e-03	
2424	5.044984e-03	
2425	5.045138e-03	
2426	5.044075e-03	
2427	5.044365e-03	
2428	5.043821e-03	
2429	5.043103e-03	
2430	5.042958e-03	
2431	5.042926e-03	
2432	5.042429e-03	
2433	5.038624e-03	
2434	4.987409e-03	
2435	4.987655e-03	
2436	4.986509e-03	
2437	4.987341e-03	
2438	4.986789e-03	
2439	4.986229e-03	
2440	4.986369e-03	
2441	4.986166e-03	
2442	4.984876e-03	
2443	4.985320e-03	
2444	4.985255e-03	
2445	4.985551e-03	
2446	4.984324e-03	
2447	4.983428e-03	
2448	4.982982e-03	
2449	4.982183e-03	
2450	4.981697e-03	
2451	4.981598e-03	
2452	4.981469e-03	
2453	4.981607e-03	
2454	4.981332e-03	
2455	4.980860e-03	
2456	4.980500e-03	
2457	4.979849e-03	
2458	4.979956e-03	
2459	4.979710e-03	
2460	4.979399e-03	
2461	4.979919e-03	
2462	4.979340e-03	
2463	4.979409e-03	
2464	4.979432e-03	
2465	4.978659e-03	
2466	4.977633e-03	
2467	4.977076e-03	
2468	4.976435e-03	
2469	4.976318e-03	
2470	4.975818e-03	
2471	4.975106e-03	
2472	4.975165e-03	
2473	4.974498e-03	
2474	4.974463e-03	
2475	4.974548e-03	
2476	4.973705e-03	
2477	4.973705e-03	
2478	4.973163e-03	
2479	4.972387e-03	
2480	4.972227e-03	
2481	4.972660e-03	
2482	4.971967e-03	
2483	4.972216e-03	
2484	4.970654e-03	
2485	4.971309e-03	
2486	4.969562e-03	
2487	4.968243e-03	
2488	4.967352e-03	
2489	4.967240e-03	
2490	4.915093e-03	
2491	4.914964e-03	
2492	4.914690e-03	
2493	4.914129e-03	
2494	4.912764e-03	
2495	4.911878e-03	
2496	4.911460e-03	
2497	4.911314e-03	
2498	4.911256e-03	
2499	4.911207e-03	
2500	4.910892e-03	
2501	4.910765e-03	
2502	4.910233e-03	
2503	4.909728e-03	
2504	4.910841e-03	
2505	4.909373e-03	
2506	4.908836e-03	
2507	4.908712e-03	
2508	4.908752e-03	
2509	4.908434e-03	
2510	4.909062e-03	
2511	4.907982e-03	
2512	4.908386e-03	
2513	4.907593e-03	
2514	4.906932e-03	
2515	4.906689e-03	
2516	4.906362e-03	
2517	4.906314e-03	
2518	4.904724e-03	
2519	4.904580e-03	
2520	4.904715e-03	
2521	4.903813e-03	
2522	4.903599e-03	
2523	4.904011e-03	
2524	4.902695e-03	
2525	4.903228e-03	
2526	4.902483e-03	
2527	4.901853e-03	
2528	4.902143e-03	
2529	4.901263e-03	
2530	4.900417e-03	
2531	4.900168e-03	
2532	4.900140e-03	
2533	4.899664e-03	
2534	4.898744e-03	
2535	4.898576e-03	
2536	4.898975e-03	
2537	4.898022e-03	
2538	4.895687e-03	
2539	4.894556e-03	
2540	4.894068e-03	
2541	4.894115e-03	
2542	4.893483e-03	
2543	4.894126e-03	
2544	4.894531e-03	
2545	4.891749e-03	
2546	4.840021e-03	
2547	4.839731e-03	
2548	4.839672e-03	
2549	4.839102e-03	
2550	4.839084e-03	
2551	4.838140e-03	
2552	4.838008e-03	
2553	4.838102e-03	
2554	4.837140e-03	
2555	4.836629e-03	
2556	4.836410e-03	
2557	4.836333e-03	
2558	4.835853e-03	
2559	4.835618e-03	
2560	4.834597e-03	
2561	4.834432e-03	
2562	4.833855e-03	
2563	4.833981e-03	
2564	4.833723e-03	
2565	4.833715e-03	
2566	4.833590e-03	
2567	4.832954e-03	
2568	4.832044e-03	
2569	4.832406e-03	
2570	4.832045e-03	
2571	4.832228e-03	
2572	4.831691e-03	
2573	4.830933e-03	
2574	4.831437e-03	
2575	4.830814e-03	
2576	4.830585e-03	
2577	4.829858e-03	
2578	4.829949e-03	
2579	4.829119e-03	
2580	4.829748e-03	
2581	4.828731e-03	
2582	4.828426e-03	
2583	4.828597e-03	
2584	4.827627e-03	
2585	4.827414e-03	
2586	4.826460e-03	
2587	4.826548e-03	
2588	4.826191e-03	
2589	4.825451e-03	
2590	4.824490e-03	
2591	4.824506e-03	
2592	4.824265e-03	
2593	4.823564e-03	
2594	4.823567e-03	
2595	4.822145e-03	
2596	4.821864e-03	
2597	4.821257e-03	
2598	4.821426e-03	
2599	4.821408e-03	
2600	4.819727e-03	
2601	4.818380e-03	
2602	4.767359e-03	
2603	4.766964e-03	
2604	4.765830e-03	
2605	4.766146e-03	
2606	4.765051e-03	
2607	4.764723e-03	
2608	4.764078e-03	
2609	4.764242e-03	
2610	4.763381e-03	
2611	4.764125e-03	
2612	4.763349e-03	
2613	4.763582e-03	
2614	4.763049e-03	
2615	4.761442e-03	
2616	4.761223e-03	
2617	4.761166e-03	
2618	4.761081e-03	
2619	4.761010e-03	
2620	4.760809e-03	
2621	4.760769e-03	
2622	4.760585e-03	
2623	4.760438e-03	
2624	4.760522e-03	
2625	4.759778e-03	
2626	4.758738e-03	
2627	4.758734e-03	
2628	4.758702e-03	
2629	4.758038e-03	
2630	4.757597e-03	
2631	4.757585e-03	
2632	4.757238e-03	
2633	4.757176e-03	
2634	4.757452e-03	
2635	4.757031e-03	
2636	4.756583e-03	
2637	4.756715e-03	
2638	4.756144e-03	
2639	4.756073e-03	
2640	4.755774e-03	
2641	4.754809e-03	
2642	4.752654e-03	
2643	4.753039e-03	
2644	4.752468e-03	
2645	4.752177e-03	
2646	4.751918e-03	
2647	4.751025e-03	
2648	4.750518e-03	
2649	4.750748e-03	
2650	4.749421e-03	
2651	4.749374e-03	
2652	4.749437e-03	
2653	4.748994e-03	
2654	4.747341e-03	
2655	4.746921e-03	
2656	4.745592e-03	
2657	4.745121e-03	
2658	3.493849e-03	


==> HeHo_95_100_ScatterPlot_Basisgen_Strong_N=4_M=N+1_M=N+2_M=N+3_mean_time_over_mean_efficiency_hier_err_est_1000_random_sampling_points.txt <==
time	eta
5.825401420000005e-04	18.909615927405621
6.189511880000002e-04	1.079992994042161
6.416578100000006e-04	1.012002657814255

==> HeHo_95_100_ScatterPlot_Basisgen_Strong_N=4_mean_time_over_mean_efficiency_std_err_est_1000_random_sampling_points.txt <==
time	scmTOL
0.020629084713000	2.706573899384308
0.052633060131000	3.763722369472146
0.093934579597000	2.664218343221439

==> HeHo_95_100_ScatterPlot_Basisgen_Strong_N=5_M=N+1_M=N+2_M=N+3_mean_time_over_mean_efficiency_hier_err_est_1000_random_sampling_points.txt <==
time	eta
5.940474609999996e-04	1.292736369680457
5.932324239999998e-04	1.014415174445155
5.928552910000006e-04	1.000745276454149


==> HeHo_95_100_ScatterPlot_Basisgen_Strong_N=5_mean_time_over_mean_efficiency_std_err_est_1000_random_sampling_points.txt <==
time	scmTOL
0.020621047559000	2.706573899384308
0.052275222363000	2.378441289822928
0.094695959025000	2.653357679459265

==> HeHo_95_100_ScatterPlot_Basisgen_Strong_N=6_M=N+1_M=N+2_mean_time_over_mean_efficiency_hier_err_est_1000_random_sampling_points.txt <==
time	eta
5.893199720000008e-04	1.235437654314217
5.918752830000000e-04	1.008101602959317


==> HeHo_95_100_ScatterPlot_Basisgen_Strong_N=6_mean_time_over_mean_efficiency_std_err_est_1000_random_sampling_points.txt <==
time	scmTOL
0.020593488142000	68.538982165370030
0.053752215658000	9.241663642335276	
0.094758339956000	10.996761872937949

==> ThermalBlock_Basisgen_Std_Weak_M=N+1.txt <==
N	err	std	hier	
1	3.742619e+00	6.135470e+00	1.242198e+02	
2	3.757516e+00	5.092655e+00	7.647929e+01	
3	5.141916e-01	9.830790e-01	8.225545e+00	
4	2.386718e-01	4.181370e-01	8.871226e-01	
5	1.218643e-01	2.316268e-01	4.276406e-01	
6	2.383103e-02	4.667413e-02	6.693950e-02	
7	2.177386e-03	5.716302e-03	6.974645e-03	
8	3.177183e-04	5.887799e-04	9.878633e-04	
9	7.724868e-05	1.397501e-04	8.711803e-04	
10	2.304557e-05	4.039353e-05	4.112569e-05	


==> ThermalBlock_Basisgen_Std_Weak_M=N+2.txt <==
N	err	std	hier	
1	3.427483e+00	5.452238e+00	7.240757e+00	
2	3.355552e+00	4.790971e+00	5.663444e+00	
3	4.593883e-01	1.027135e+00	9.393795e-01	
4	1.746813e-01	2.556601e-01	2.878180e-01	
5	9.107816e-02	1.427335e-01	9.558958e-02	
6	2.814866e-02	4.909323e-02	5.141032e-02	
7	2.065596e-03	6.096586e-03	4.123829e-03	
8	3.456335e-04	5.544051e-04	6.004986e-04	
9	7.176363e-05	1.327635e-04	7.994870e-05	
10	2.058653e-05	3.088432e-05	2.099130e-05	


==> ThermalBlock_Basisgen_Strong_Strong_M=N+1.txt <==
N	err	std	hier	
1	1.555942e+00	2.129358e+00	3.180095e+01	
2	1.309993e+00	2.052885e+00	1.095945e+01	
3	3.297533e-01	5.454985e-01	2.728802e+00	
4	2.480390e-01	4.524625e-01	2.886382e+00	
5	7.789448e-02	1.588412e-01	1.052183e-01	
6	1.330406e-02	4.030623e-02	1.601817e-02	
7	5.560939e-04	1.503786e-03	2.407580e-03	
8	3.736295e-04	1.183948e-03	1.143760e-03	
9	6.666025e-05	1.447646e-04	4.234962e-04	
10	1.492879e-05	4.117174e-05	2.044954e-05	


==> ThermalBlock_Basisgen_Strong_Strong_M=N+2.txt <==
N	err	std	hier	
1	2.201499e+00	3.337118e+00	4.927455e+00	
2	7.669492e-01	1.175016e+00	1.267839e+00	
3	4.805243e-01	7.937988e-01	1.321723e+00	
4	2.241338e-01	4.099915e-01	3.080932e-01	
5	8.341238e-02	1.604523e-01	8.493494e-02	
6	1.429579e-02	3.820609e-02	1.654045e-02	
7	1.186458e-03	4.493345e-03	1.483389e-03	
8	3.535230e-04	9.568699e-04	4.072828e-04	
9	8.522458e-05	1.589503e-04	9.471291e-05	
10	2.114927e-05	3.753968e-05	2.143367e-05	

